Robustness of Power-law Behavior in Cascading Failure Models

Inspired by reliability issues in electric transmission networks, we use a probabilistic approach to study the occurrence of large failures in a stylized cascading failure model. In this model, lines have random capacities that initially meet the load demands imposed on the network. Every single line failure changes the load distribution in the surviving network, possibly causing further lines to become overloaded and trip as well. An initial single line failure can therefore potentially trigger massive cascading effects, and in this paper we measure the risk of such cascading events by the probability that the number of failed lines exceeds a certain large threshold. Under particular critical conditions, the exceedance probability follows a power-law distribution, implying a significant risk of severe failures. We examine the robustness of the power-law behavior by exploring under which assumptions this behavior prevails.

==> InfinitePerturb2.txt <==
0. 0.1
0.10000000000000009 0.12
0.19999999999999996 0.13
0.30000000000000004 0.16969542930520167
0.3999999999999999 0.19
0.5 0.20
0.6000000000000001 0.205
0.7000000000000002 0.21
0.8 0.2520146394488577
0.8999999999999999 0.2776283096470266
1. 0.2870239591957743
1.1 0.3521518983489479
1.2000000000000002 0.36522602024860366
1.2999999999999998 0.392078393837517
1.4000000000000004 0.40271621134406
1.5 0.4510290799462395
1.6 0.4639669481166345
1.7000000000000002 0.5558031114480146
1.7999999999999998 0.6043342857446103
1.9000000000000004 0.6073561553475765
2. 0.6093658911099742
2.1 0.6096017558843188
2.2 0.6251156339707975
2.3000000000000003 0.6769225040265725
2.4000000000000004 0.7139551349249951
2.5 0.7276560590930251
2.6 0.731441471483564
2.7 0.7602088701607606
2.8000000000000003 0.7676255557797296
2.9000000000000004 0.7800479701198644
3. 0.7902024641072702
3.0999999999999996 0.796902197344763
3.2 0.8368799123480356
3.3000000000000007 0.8383826900991684
3.4000000000000004 0.8473921637481161
3.5 0.8883420315890963
3.5999999999999996 0.8926329297395041
3.7 0.9288748188724988
3.8000000000000007 0.9375062861457718
3.9000000000000004 1.003388054576636
4. 1.0085898761119096

==> InfinitePerturbLine.txt <==
0. 0.3005246480935901
0.10000000000000009 0.02786700140367464
0.19999999999999996 0.43969542930520167
0.30000000000000004 0.461478945503792
0.3999999999999999 0.34153684648460336
0.5 0.042748923244424565
0.6000000000000001 0.3674323158171727
0.7000000000000002 0.2855055857941808
0.8 0.43794295802216726
0.8999999999999999 0.2753606325499332
1. 0.3680792080103248
1.1 0.23428705418955273
1.2000000000000002 0.3824375235281652
1.2999999999999998 0.47049645362020265
1.4000000000000004 0.4862175290742153
1.5 0.4800406847272126
1.6 0.49265805018388326
1.7000000000000002 0.6509992438796477
1.7999999999999998 0.6269371741707435
1.9000000000000004 0.6411438715775827
2. 0.7042975783404866
2.1 0.5947756940782628
2.2 0.6612411410960557
2.3000000000000003 0.6643319924607024
2.4000000000000004 0.6678074833785859
2.5 0.6623492059622661
2.6 0.854196355459083
2.7 0.7510469305727354
2.8000000000000003 0.7689232663546864
2.9000000000000004 0.7730739827387001
3. 0.7680892777021537
3.0999999999999996 0.877637238450615
3.2 0.8780610358668005
3.3000000000000007 0.8670516579421261
3.4000000000000004 0.8552959120522696
3.5 0.9305443037056388
3.5999999999999996 0.9055027940988577
3.7 0.9470432345273029
3.8000000000000007 0.9624800434236909
3.9000000000000004 0.9407800844400331
4. 0.96

==> LBAs.txt <==
0. 2.254918052982106
0.09999999999999432 2.2266975842068604
0.20000000000000284 2.1987479476526346
0.29999999999999716 2.171068892364474
0.4000000000000057 2.1436601809274833
0.5 2.1165215895072578
0.5999999999999943 2.089652907892244
0.7000000000000028 2.0630539395382215
0.7999999999999972 2.0367245016148345
0.9000000000000057 2.0106644250543013
1. 1.9848735546022027
1.0999999999999943 1.9593517488704215
1.2000000000000028 1.9340988803923267
1.2999999999999972 1.9091148356801853
1.4000000000000057 1.8843995152846986
1.5 1.8599528338569975
1.5999999999999943 1.83577472021274
1.7000000000000028 1.8118651173987494
1.7999999999999972 1.7882239827618314
1.9000000000000057 1.7648512880201288
2. 1.7417470193368239
2.0999999999999943 1.7189111773963575
2.200000000000003 1.6963437774831114
2.299999999999997 1.67404484956268
2.4000000000000057 1.652014438365633
2.5 1.6302526034740055
2.5999999999999943 1.6087594194103048
2.700000000000003 1.5875349757293762
2.799999999999997 1.566579377112852
2.9000000000000057 1.545892743466407
3. 1.5254752100200086
3.0999999999999943 1.505326927430712
3.200000000000003 1.4854480618886683
3.299999999999997 1.4658387952259773
3.4000000000000057 1.4464993250284692
3.5 1.427429864750689
3.5999999999999943 1.4086306438339022
3.700000000000003 1.3901019078273293
3.799999999999997 1.3718439185124751
3.9000000000000057 1.3538569540309098
4. 1.336141309015268
4.099999999999994 1.3186972947235738
4.200000000000003 1.3015252391772307
4.299999999999997 1.2846254873023106
4.400000000000006 1.2679984010745535
4.5 1.2516443596679139
4.599999999999994 1.235563759606908
4.700000000000003 1.2197570149226706
4.799999999999997 1.2042245573129016
4.900000000000006 1.1889668363057204
5. 1.1739843194274862
5.099999999999994 1.1592774923747626
5.200000000000003 1.1448468591903733
5.299999999999997 1.130692942443705
5.400000000000006 1.1168162834153748
5.5 1.1032174422861907
5.599999999999994 1.0898969983307403
5.700000000000003 1.0768555501154218
5.799999999999997 1.0640937157012544
5.900000000000006 1.0516121328514316
6. 1.0394114592436559
6.099999999999994 1.0274923726875649
6.200000000000003 1.0158555713471458
6.299999999999997 1.0045017739683182
6.400000000000006 0.9934317201118539
6.5 0.9826461703916607
6.599999999999994 0.972145906718545
6.700000000000003 0.9619317325496333
6.799999999999997 0.9520044731435924
6.900000000000006 0.9423649758215618
7. 0.9330141102342999
7.099999999999994 0.9239527686352957
7.200000000000003 0.9151818661601894
7.299999999999997 0.906702341112652
7.400000000000006 0.8985151552567707
7.5 0.8906212941160945
7.599999999999994 0.8830217672796259
7.700000000000003 0.8757176087146661
7.799999999999997 0.8687098770870278
7.900000000000006 0.8619996560883507
8. 0.8555880547710437
8.099999999999994 0.8494762078909126
8.200000000000003 0.8436652762574894
8.299999999999997 0.8381564470925973
8.400000000000006 0.832950934396969
8.5 0.8280499793253284
8.599999999999994 0.8234548505701333
8.700000000000003 0.8191668447540543
8.799999999999997 0.8151872868315593
8.900000000000006 0.8115175304997138
9. 0.8081589586184634
9.099999999999994 0.8051129836406012
9.200000000000003 0.8023810480516822
9.299999999999997 0.7999646248202161
9.400000000000006 0.7978652178581385
9.5 0.7960843624920706
9.599999999999994 0.7946236259456363
9.700000000000003 0.7934846078328128
9.799999999999997 0.7926689406629954
9.900000000000006 0.7921782903578212
10. 0.7920143567800366
10.099999999999994 0.8051129836406012
10.200000000000003 0.8023810480516822
10.299999999999997 0.7999646248202161
10.400000000000006 0.7978652178581385
10.5 0.7960843624920706
10.599999999999994 0.7946236259456363
10.700000000000003 0.7934846078328128
10.799999999999997 0.7926689406629954
10.900000000000006 0.7921782903578212
11. 0.7920143567800366
11.099999999999994 0.7921788742749918
11.200000000000003 0.7926736122245934
11.299999999999997 0.7935003756146912
11.400000000000006 0.7946610056155414
11.5 0.7961573801763251
11.599999999999994 0.797991414633632
11.700000000000003 0.8001650623344858
11.799999999999997 0.8026803152742943
11.900000000000006 0.8055392047500938
12. 0.8087438020294009
12.099999999999994 0.812296219035332
12.200000000000003 0.8161986090481044
12.299999999999997 0.8204531674236755
12.400000000000006 0.8250621323297906
12.5 0.8300277855000076
12.599999999999994 0.8353524530060739
12.700000000000003 0.8410385060493724
12.799999999999997 0.8470883617717924
12.900000000000006 0.8535044840865496
13. 0.8602893845297039
13.099999999999994 0.8674456231327738
13.200000000000003 0.8749758093171103
13.299999999999997 0.882882602810632
13.400000000000006 0.8911687145876179
13.5 0.8998369078322384
13.599999999999994 0.9088899989262345
13.700000000000003 0.9183308584619141
13.799999999999997 0.9281624122808019
13.900000000000006 0.9383876425388884
14. 0.9490095887992034
14.099999999999994 0.9600313491525476
14.200000000000003 0.9714560813671831
14.299999999999997 0.983287004068405
14.400000000000006 0.9955273979487806
14.5 1.0081806070101962
14.599999999999994 1.0212500398383284
14.700000000000003 1.0347391709109495
14.799999999999997 1.0486515419406892
14.900000000000006 1.0629907632536693
15. 1.0777605152048366
15.099999999999994 1.09296454963129
15.200000000000003 1.108606691344832
15.299999999999997 1.1246908396647406
15.400000000000006 1.1412209699922649
15.5 1.158201135428154
15.599999999999994 1.1756354684343329
15.700000000000003 1.1935281825415451
15.799999999999997 1.211883574103961
15.900000000000006 1.2307060241027834
16. 1.250000000000007
16.099999999999994 1.2697700576441875
16.200000000000003 1.2900208432299678
16.299999999999997 1.3107570953128622
16.400000000000006 1.3319836468815822
16.5 1.3537054274892917
16.599999999999994 1.3759274654462317
16.700000000000003 1.3986548900754876
16.799999999999997 1.4218929340341653
16.900000000000006 1.4456469357021682
17. 1.4699223416408493
17.099999999999994 1.4947247091240676
17.200000000000003 1.5200597087440002
17.299999999999997 1.5459331270943864
17.400000000000006 1.5723508695339845
17.5 1.5993189630327969
17.599999999999994 1.626843559104401
17.700000000000003 1.6549309368270535
17.799999999999997 1.6835875059569823
17.900000000000006 1.7128198101371055
18. 1.7426345302044872
18.099999999999994 1.7730384876005338
18.200000000000003 1.804038647887129
18.299999999999997 1.8356421243730168
18.400000000000006 1.86785618185435
18.5 1.9006882404736594
18.599999999999994 1.9341458797016777
18.700000000000003 1.9682368424467143
18.799999999999997 2.002969039296154
18.900000000000006 2.038350552895551
19. 2.074389642470017
19.099999999999994 2.1110947484939473
19.200000000000003 2.148474497514499
19.299999999999997 2.186537707134711
19.400000000000006 2.2252933911629924
19.5 2.264750764934952
19.599999999999994 2.304919250814933
19.700000000000003 2.345808483884028
19.799999999999997 2.387428317822291
19.900000000000006 2.4297888309930045
20. 2.4729003327369625

==> Stair.txt <==
0 2.2549180529820987
0.9999899999999968 2.2549180529820987
1 1.9848735546022027
1.9999899999999968 1.9848735546022027
2 1.7417470193368274
2.999989999999997 1.7417470193368274
3 1.5254752100200015
3.999989999999997 1.5254752100200015
4 1.3361413090152574
4.999989999999997 1.3361413090152574
5 1.1739843194274862
5.999989999999997 1.1739843194274862
6 1.039411459243663
6.999989999999997 1.039411459243663
7 0.933014110234307
7.999989999999997 0.933014110234307
8 0.8555880547710473
8.999989999999997 0.8555880547710473
9 0.8081589586184599
9.999989999999997 0.8081589586184599
10 0.7920143567800473
10.999989999999997 0.7920143567800473
11 0.8087438020294115
11.999989999999997 0.8087438020294115
12 0.8602893845297075
12.999989999999997 0.8602893845297075
13 0.9490095887992034
13.999989999999997 0.9490095887992034
14 1.0777605152048295
14.999989999999997 1.0777605152048295
15 1.25
15.999989999999997 1.25
16 1.4699223416408458
16.999989999999997 1.4699223416408458
17 1.7426345302044872
17.999989999999997 1.7426345302044872
18 2.0743896424700026
18.999989999999997 2.0743896424700026
19 2.4729003327369625
19.999989999999997 2.4729003327369625

==> ThetaLine.txt <==
0. 0.2
0.10000000000000009 0.22000000000000003
0.19999999999999996 0.24
0.30000000000000004 0.26
0.3999999999999999 0.27999999999999997
0.5 0.30000000000000004
0.6000000000000001 0.32000000000000006
0.7000000000000002 0.3400000000000001
0.8 0.36000000000000004
0.8999999999999999 0.38
1. 0.4
1.1 0.42000000000000004
1.2000000000000002 0.44000000000000006
1.2999999999999998 0.45999999999999996
1.4000000000000004 0.4800000000000001
1.5 0.5
1.6 0.52
1.7000000000000002 0.54
1.7999999999999998 0.5599999999999999
1.9000000000000004 0.5800000000000001
2. 0.6000000000000001
2.1 0.6200000000000001
2.2 0.6400000000000001
2.3000000000000003 0.6600000000000001
2.4000000000000004 0.6800000000000002
2.5 0.7000000000000001
2.6 0.7200000000000001
2.7 0.7400000000000001
2.8000000000000003 0.7600000000000001
2.9000000000000004 0.7800000000000001
3. 0.8
3.0999999999999996 0.82
3.2 0.8400000000000001
3.3000000000000007 0.8600000000000002
3.4000000000000004 0.8800000000000001
3.5 0.9
3.5999999999999996 0.9199999999999999
3.7 0.9400000000000001
3.8000000000000007 0.9600000000000002
3.9000000000000004 0.9800000000000001
4. 1.

==> UBAs.txt <==
0. 2.5520833333333357
0.09999999999999432 2.5211377858774924
0.20000000000000284 2.4904663174366064
0.29999999999999716 2.460068543440194
0.4000000000000057 2.4299440925620175
0.5 2.4000926067412394
0.5999999999999943 2.3705137412051585
0.7000000000000028 2.341207164494101
0.7999999999999972 2.312172558488051
0.9000000000000057 2.2834096184351154
1. 2.254918052982106
1.0999999999999943 2.2266975842068604
1.2000000000000028 2.1987479476526346
1.2999999999999972 2.171068892364474
1.4000000000000057 2.1436601809274833
1.5 2.1165215895072578
1.5999999999999943 2.089652907892244
1.7000000000000028 2.0630539395382215
1.7999999999999972 2.0367245016148345
1.9000000000000057 2.0106644250543013
2. 1.9848735546022027
2.0999999999999943 1.9593517488704215
2.200000000000003 1.9340988803923267
2.299999999999997 1.9091148356801853
2.4000000000000057 1.8843995152846986
2.5 1.8599528338569975
2.5999999999999943 1.83577472021274
2.700000000000003 1.8118651173987494
2.799999999999997 1.7882239827618314
2.9000000000000057 1.7648512880201288
3. 1.7417470193368239
3.0999999999999943 1.7189111773963575
3.200000000000003 1.6963437774831114
3.299999999999997 1.67404484956268
3.4000000000000057 1.652014438365633
3.5 1.6302526034740055
3.5999999999999943 1.6087594194103048
3.700000000000003 1.5875349757293762
3.799999999999997 1.566579377112852
3.9000000000000057 1.545892743466407
4. 1.5254752100200086
4.099999999999994 1.505326927430712
4.200000000000003 1.4854480618886683
4.299999999999997 1.4658387952259773
4.400000000000006 1.4464993250284692
4.5 1.427429864750689
4.599999999999994 1.4086306438339022
4.700000000000003 1.3901019078273293
4.799999999999997 1.3718439185124751
4.900000000000006 1.3538569540309098
5. 1.336141309015268
5.099999999999994 1.3186972947235738
5.200000000000003 1.3015252391772307
5.299999999999997 1.2846254873023106
5.400000000000006 1.2679984010745535
5.5 1.2516443596679139
5.599999999999994 1.235563759606908
5.700000000000003 1.2197570149226706
5.799999999999997 1.2042245573129016
5.900000000000006 1.1889668363057204
6. 1.1739843194274862
6.099999999999994 1.1592774923747626
6.200000000000003 1.1448468591903733
6.299999999999997 1.130692942443705
6.400000000000006 1.1168162834153748
6.5 1.1032174422861907
6.599999999999994 1.0898969983307403
6.700000000000003 1.0768555501154218
6.799999999999997 1.0640937157012544
6.900000000000006 1.0516121328514316
7. 1.0394114592436559
7.099999999999994 1.0274923726875649
7.200000000000003 1.0158555713471458
7.299999999999997 1.0045017739683182
7.400000000000006 0.9934317201118539
7.5 0.9826461703916607
7.599999999999994 0.972145906718545
7.700000000000003 0.9619317325496333
7.799999999999997 0.9520044731435924
7.900000000000006 0.9423649758215618
8. 0.9330141102342999
8.099999999999994 0.9239527686352957
8.200000000000003 0.9151818661601894
8.299999999999997 0.906702341112652
8.400000000000006 0.8985151552567707
8.5 0.8906212941160945
8.599999999999994 0.8830217672796259
8.700000000000003 0.8757176087146661
8.799999999999997 0.8687098770870278
8.900000000000006 0.8619996560883507
9. 0.8555880547710437
9.099999999999994 0.8494762078909126
9.200000000000003 0.8436652762574894
9.299999999999997 0.8381564470925973
9.400000000000006 0.832950934396969
9.5 0.8280499793253284
9.599999999999994 0.8234548505701333
9.700000000000003 0.8191668447540543
9.799999999999997 0.8151872868315593
9.900000000000006 0.8115175304997138
10. 0.8081589586184634
10.099999999999994 0.7921788742749918
10.200000000000003 0.7926736122245934
10.299999999999997 0.7935003756146912
10.400000000000006 0.7946610056155414
10.5 0.7961573801763251
10.599999999999994 0.797991414633632
10.700000000000003 0.8001650623344858
10.799999999999997 0.8026803152742943
10.900000000000006 0.8055392047500938
11. 0.8087438020294009
11.099999999999994 0.812296219035332
11.200000000000003 0.8161986090481044
11.299999999999997 0.8204531674236755
11.400000000000006 0.8250621323297906
11.5 0.8300277855000076
11.599999999999994 0.8353524530060739
11.700000000000003 0.8410385060493724
11.799999999999997 0.8470883617717924
11.900000000000006 0.8535044840865496
12. 0.8602893845297039
12.099999999999994 0.8674456231327738
12.200000000000003 0.8749758093171103
12.299999999999997 0.882882602810632
12.400000000000006 0.8911687145876179
12.5 0.8998369078322384
12.599999999999994 0.9088899989262345
12.700000000000003 0.9183308584619141
12.799999999999997 0.9281624122808019
12.900000000000006 0.9383876425388884
13. 0.9490095887992034
13.099999999999994 0.9600313491525476
13.200000000000003 0.9714560813671831
13.299999999999997 0.983287004068405
13.400000000000006 0.9955273979487806
13.5 1.0081806070101962
13.599999999999994 1.0212500398383284
13.700000000000003 1.0347391709109495
13.799999999999997 1.0486515419406892
13.900000000000006 1.0629907632536693
14. 1.0777605152048366
14.099999999999994 1.09296454963129
14.200000000000003 1.108606691344832
14.299999999999997 1.1246908396647406
14.400000000000006 1.1412209699922649
14.5 1.158201135428154
14.599999999999994 1.1756354684343329
14.700000000000003 1.1935281825415451
14.799999999999997 1.211883574103961
14.900000000000006 1.2307060241027834
15. 1.250000000000007
15.099999999999994 1.2697700576441875
15.200000000000003 1.2900208432299678
15.299999999999997 1.3107570953128622
15.400000000000006 1.3319836468815822
15.5 1.3537054274892917
15.599999999999994 1.3759274654462317
15.700000000000003 1.3986548900754876
15.799999999999997 1.4218929340341653
15.900000000000006 1.4456469357021682
16. 1.4699223416408493
16.099999999999994 1.4947247091240676
16.200000000000003 1.5200597087440002
16.299999999999997 1.5459331270943864
16.400000000000006 1.5723508695339845
16.5 1.5993189630327969
16.599999999999994 1.626843559104401
16.700000000000003 1.6549309368270535
16.799999999999997 1.6835875059569823
16.900000000000006 1.7128198101371055
17. 1.7426345302044872
17.099999999999994 1.7730384876005338
17.200000000000003 1.804038647887129
17.299999999999997 1.8356421243730168
17.400000000000006 1.86785618185435
17.5 1.9006882404736594
17.599999999999994 1.9341458797016777
17.700000000000003 1.9682368424467143
17.799999999999997 2.002969039296154
17.900000000000006 2.038350552895551
18. 2.074389642470017
18.099999999999994 2.1110947484939473
18.200000000000003 2.148474497514499
18.299999999999997 2.186537707134711
18.400000000000006 2.2252933911629924
18.5 2.264750764934952
18.599999999999994 2.304919250814933
18.700000000000003 2.345808483884028
18.799999999999997 2.387428317822291
18.900000000000006 2.4297888309930045
19. 2.4729003327369625
19.099999999999994 2.516773369885769
19.200000000000003 2.561418733502805
19.299999999999997 2.6068474658614633
19.400000000000006 2.6530708676706425
19.5 2.7001005055575575
19.599999999999994 2.74794821981925
19.700000000000003 2.796626132453639
19.799999999999997 2.8461466554824923
19.900000000000006 2.8965224995788788
20. 2.9477666830119915

==> UBreal2.txt <==
0. 0.1
0.10000000000000009 0.12
0.19999999999999996 0.13
0.30000000000000004 0.16969542930520167
0.3999999999999999 0.19
0.5 0.20
0.6000000000000001 0.205
0.7000000000000002 0.21
0.8 0.2520146394488577
0.8999999999999999 0.2776283096470266
1. 0.2870239591957743
1.1 0.3521518983489479
1.2000000000000002 0.36522602024860366
1.2999999999999998 0.392078393837517
1.4000000000000004 0.40271621134406
1.5 0.4510290799462395
1.6 0.4639669481166345
1.7000000000000002 0.5558031114480146
1.7999999999999998 0.6043342857446103

==> fluct.txt <==
1 2.8100653149244184
2 3.551739230573947
3 4.602634583580512
4 5.093494729985178
5 5.878193184544293
6 7.315974726602039
7 7.525916628498498
8 9.381788114769678
9 10.670494864437703
10 11
11 11

==> test2.txt <==
0. 1.65-1.65
0.07636363636363637 1.7451625819640404-1.65
0.15272727272727274 1.8312692469220182-1.65
0.22909090909090912 1.9091817793182821-1.65
0.3054545454545455 1.9796799539643606-1.65
0.38181818181818183 2.0434693402873663-1.65
0.45818181818181825 2.1011883639059734-1.65
0.5345454545454547 2.1534146962085905-1.65
0.610909090909091 2.2006710358827783-1.65
0.6872727272727274 2.2434303402594007-1.65
0.7636363636363637 2.2821205588285576-1.65
0.8400000000000001 2.3171289163019204-1.65
0.9163636363636365 2.3488057880877977-1.65
0.9927272727272728 2.3774682069659874-1.65
1.0690909090909093 2.4034030360583936-1.65
1.1454545454545455 2.42686983985157-1.65
1.221818181818182 2.4481034820053447-1.65
1.2981818181818183 2.4673164759472654-1.65
1.3745454545454547 2.4847011117784135-1.65
1.4509090909090911 2.500431380777365-1.65
1.5272727272727273 2.514664716763387-1.65
1.6036363636363637 2.527543571747018-1.65
1.6800000000000002 2.5391968416376662-1.65
1.7563636363636366 2.549741156277196-1.65
1.832727272727273 2.5592820467105875-1.65
1.9090909090909092 2.567915001376101-1.65
1.9854545454545456 2.575726421785666-1.65
2.061818181818182 2.58279448726025-1.65
2.1381818181818186 2.589189937374782-1.65
2.214545454545455 2.5949767799435928-1.65
2.290909090909091 2.600212931632136-1.65
2.3672727272727276 2.6049507976064423-1.65
2.443636363636364 2.6092377960216337-1.65
2.5200000000000005 2.61311683259876-1.65
2.5963636363636367 2.6166267300396737-1.65
2.672727272727273 2.6198026165776813-1.65
2.7490909090909095 2.6226762775527073-1.65
2.8254545454545457 2.6252764735296603-1.65
2.9018181818181823 2.6276292281438343-1.65
2.9781818181818185 2.6297580885541953-1.65
3.0545454545454547 2.6316843611112657-1.65
3.1309090909090913 2.6334273245982387-1.65
3.2072727272727275 2.635004423179522-1.65
3.2836363636363637 2.636431440987799-1.65
3.3600000000000003 2.6377226600969315-1.65
3.4363636363636365 2.6388910034617576-1.65
3.512727272727273 2.639948164255366-1.65
3.5890909090909093 2.6409047228983042-1.65
3.665454545454546 2.64177025295098-1.65
3.741818181818182 2.6425534169290756-1.65
3.8181818181818183 2.6432620530009143-1.65

==> trap2.txt <==
0. 1.65-1.65
0. 1.7-1.65
0.03916942480503863 1.7-1.65
0.03916942480503863 1.75-1.65
0.08045712104779462 1.75-1.65
0.08045712104779462 1.7999999999999998-1.65
0.12410536434375541 1.7999999999999998-1.65
0.12410536434375541 1.8499999999999999-1.65
0.1704005300944874 1.8499999999999999-1.65
0.1704005300944874 1.9-1.65
0.21968449169045087 1.9-1.65
0.21968449169045087 1.95-1.65
0.2723699571895775 1.95-1.65
0.2723699571895775 2.-1.65
0.32896149956151066 2.-1.65
0.32896149956151066 2.05-1.65
0.39008502178493837 2.05-1.65
0.39008502178493837 2.1-1.65
0.45653007330429196 2.1-1.65
0.45653007330429196 2.15-1.65
0.5293123924275946 2.15-1.65
0.5293123924275946 2.2-1.65
0.6097695134753893 2.2-1.65
0.6097695134753893 2.25-1.65
0.6997129225220823 2.25-1.65
0.6997129225220823 2.3-1.65
0.8016823496171722 2.3-1.65
0.8016823496171722 2.35-1.65
0.9193974142125331 2.35-1.65
0.9193974142125331 2.4-1.65
1.0586247848551893 2.4-1.65
1.0586247848551893 2.45-1.65
1.2290253149496768 2.45-1.65
1.2290253149496768 2.5-1.65
1.448709806640128 2.5-1.65
1.448709806640128 2.55-1.65
1.7583377073772715 2.55-1.65
1.7583377073772715 2.6-1.65
2.2876500998048668 2.6-1.65
